Atomic Classification of 6D SCFTs

We use F-theory to classify possibly all six-dimensional superconformal field theories (SCFTs). This involves a two step process: We first classify all possible tensor branches allowed in F-theory (which correspond to allowed collections of contractible spheres) and then classify all possible configurations of seven-branes wrapped over them. We describe the first step in terms of "atoms" joined into "radicals" and "molecules," using an analogy from chemistry. The second step has an interpretation via quiver-type gauge theories constrained by anomaly cancellation. A very surprising outcome of our analysis is that all of these tensor branches have the structure of a linear chain of intersecting spheres with a small amount of possible decoration at the two ends. The resulting structure of these SCFTs takes the form of a generalized quiver consisting of ADE-type nodes joined by conformal matter. A collection of highly non-trivial examples involving E8 small instantons probing an ADE singularity is shown to have an F-theory realization. This yields a classification of homomorphisms from ADE subgroups of SU(2) into E8 in purely geometric terms, largely matching results obtained in the mathematics literature from an intricate group theory analysis.

==> Mathematica Files/DE_Bases.txt <==
% !TEX TS-program = pdflatex
% !TEX encoding = UTF-8 Unicode

% This is a simple template for a LaTeX document using the "article" class.
% See "book", "report", "letter" for other types of document.

\documentclass[11pt]{article} % use larger type; default would be 10pt

\usepackage[utf8]{inputenc} % set input encoding (not needed with XeLaTeX)
\usepackage{amsmath}
\usepackage{float}

%%% Examples of Article customizations
% These packages are optional, depending whether you want the features they provide.
% See the LaTeX Companion or other references for full information.

%%% PAGE DIMENSIONS
\usepackage{geometry} % to change the page dimensions
\geometry{a4paper} % or letterpaper (US) or a5paper or....
% \geometry{margin=2in} % for example, change the margins to 2 inches all round
% \geometry{landscape} % set up the page for landscape
%   read geometry.pdf for detailed page layout information

\usepackage{graphicx} % support the \includegraphics command and options

% \usepackage[parfill]{parskip} % Activate to begin paragraphs with an empty line rather than an indent

%%% PACKAGES
\usepackage{booktabs} % for much better looking tables
\usepackage{array} % for better arrays (eg matrices) in maths
\usepackage{paralist} % very flexible & customisable lists (eg. enumerate/itemize, etc.)
\usepackage{verbatim} % adds environment for commenting out blocks of text & for better verbatim
\usepackage{subfig} % make it possible to include more than one captioned figure/table in a single float
% These packages are all incorporated in the memoir class to one degree or another...

%%% HEADERS & FOOTERS
\usepackage{fancyhdr} % This should be set AFTER setting up the page geometry
\pagestyle{fancy} % options: empty , plain , fancy
\renewcommand{\headrulewidth}{0pt} % customise the layout...
\lhead{}\chead{}\rhead{}
\lfoot{}\cfoot{\thepage}\rfoot{}

%%% SECTION TITLE APPEARANCE
\usepackage{sectsty}
\allsectionsfont{\sffamily\mdseries\upshape} % (See the fntguide.pdf for font help)
% (This matches ConTeXt defaults)

%%% ToC (table of contents) APPEARANCE
\usepackage[nottoc,notlof,notlot]{tocbibind} % Put the bibliography in the ToC
\usepackage[titles,subfigure]{tocloft} % Alter the style of the Table of Contents
\renewcommand{\cftsecfont}{\rmfamily\mdseries\upshape}
\renewcommand{\cftsecpagefont}{\rmfamily\mdseries\upshape} % No bold!
\newcommand{\ov}{\overset }
\newcommand{\op}{\oplus }

%%% END Article customizations

%%% The "real" document content comes below...

\title{Allowed $E$-series Conformal Matter}

\begin{document}

\section{Allowed Infinite $D$- and $E$-series Bases}

The following is the list of all infinite chains consisting of $D$ and $E$-series gauge groups which are allowed by positive-definiteness of the base.  We do not consider the addition of side links to the left and right of the quiver or small instantons arising on an $E_7$ or $E_8$ curve.

First, the configurations involving only one of $E_8$, $E_7$, $E_6$, or $D$:
\begin{equation}
E_8^n \,,~~~~ n=1,2,...
\end{equation}
\begin{equation}
E_7^n \,,~~~~ n=1,2,...
\end{equation}
\begin{equation}
E_6^n \,,~~~~ n=1,2,...
\end{equation}
\begin{equation}
D^n\,,~~~~n=1,2,...
\end{equation}

The configurations with $E_7$ and $E_8$:
\begin{equation}
E_7 \oplus E_8^n\,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \overset{5,5}{\oplus} E_8^n\,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \oplus E_8^n \oplus E_7 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \overset{5,5}{\oplus} E_8^n \oplus E_7 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \overset{5,5}{\oplus} E_8^n \overset{5,5}{\oplus} E_7 \,,~~~~n=1,2,...
\end{equation}

The configurations with $E_6$ and $E_8$:
\begin{equation}
E_6 \overset{4,5}{\oplus} E_8^n\,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{5,5}{\oplus} E_8^n\,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \oplus E_8^n \oplus E_6 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{4,5}{\oplus} E_8^n \oplus E_6 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{5,5}{\oplus} E_8^n \oplus E_6 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{4,5}{\oplus} E_8^n \overset{5,4}{\oplus} E_6 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{5,5}{\oplus} E_8^n \overset{5,4}{\oplus} E_6 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \oplus E_8^n\,,~~~~n=1,2,...
\end{equation}

The configurations with $E_6$ and $E_7$:
\begin{equation}
E_6 \oplus E_7^n\,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \oplus E_7^n \oplus E_6 \,,~~~~n=1,2,...
\end{equation}

The configurations with $E_6$, $E_7$, and $E_8$:
\begin{equation}
E_6 \oplus E_8^n \oplus E_7 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{4,5}\oplus E_8^n \oplus E_7 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{5,5}\oplus E_8^n \oplus E_7 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \oplus E_8^n \overset{5,5}\oplus E_7 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{4,5}\oplus E_8^n \overset{5,5}\oplus E_7 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{5,5}\oplus E_8^n \overset{5,5}\oplus E_7 \,,~~~~n=1,2,...
\end{equation}

The configurations with $D$ and $E_8$:
\begin{equation}
D \oplus E_8^n  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D \overset{3,5}\oplus E_8^n  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D^2 \oplus E_8^n  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D \oplus E_8^n \oplus D  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D \overset{3,5}\oplus E_8^n \oplus D  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D^2 \oplus E_8^n \oplus D  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D^2 \oplus E_8^n \overset{5,3}\oplus D  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D^2 \oplus E_8^n \oplus D^2  \,,~~~~n=1,2,...
\end{equation}

The configurations with $D$ and $E_7$:
\begin{equation}
D \oplus E_7^n  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D \overset{3,3}\oplus E_7^n  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D \oplus E_7^n \oplus D  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D \overset{3,3}\oplus E_7^n \oplus D  \,,~~~~n=1,2,...
\end{equation}

The configurations with $D$ and $E_6$:
\begin{equation}
D \oplus E_6^n  \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
D \oplus E_6^n \oplus D  \,,~~~~n=1,2,...
\end{equation}

The configurations with $D$, $E_7$, and $E_8$:
\begin{equation}
E_7 \oplus E_8^n \oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \overset{5,5}\oplus E_8^n \oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \oplus E_8^n \overset{5,3}\oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \overset{5,5}\oplus E_8^n \overset{5,3}\oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \oplus E_8^n \oplus D^2 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_7 \overset{5,5}\oplus E_8^n \oplus D^2 \,,~~~~n=1,2,...
\end{equation}

The configurations with $D$, $E_6$, and $E_8$:
\begin{equation}
E_6 \oplus E_8^n \oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{4,5}\oplus E_8^n \oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{5,5}\oplus E_8^n \oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \oplus E_8^n \overset{5,3}\oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{4,5}\oplus E_8^n \overset{5,3}\oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \oplus E_8^n \oplus D^2 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{4,5}\oplus E_8^n \oplus D^2 \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \overset{5,5}\oplus E_8^n \oplus D^2 \,,~~~~n=1,2,...
\end{equation}

The configurations with $D$, $E_6$, and $E_7$:
\begin{equation}
E_6 \oplus E_7^n \oplus D \,,~~~~n=1,2,...
\end{equation}
\begin{equation}
E_6 \oplus E_7^n \overset{3,3}\oplus D \,,~~~~n=1,2,...
\end{equation}


\section{Allowed Outlying $D$- and $E$-series Bases}

The following is the list of all non-infinite (outlier) chains consisting of $D$ and $E$-series gauge groups which are allowed by positive-definiteness of the base.  We do not consider the addition of side links to the left and right of the quiver or small instantons arising on an $E_7$ or $E_8$ curve.


The configurations with only one of $E_8$, $E_7$, $E_6$, and $D$:
\begin{equation}
E_7^n \overset{4,4}\oplus E_7\,,~~~~n=1,2,3,4
\end{equation}
\begin{equation}
E_7^n \overset{4,5}\oplus E_7\,,~~~~n=1,2,3
\end{equation}
\begin{equation}
E_7 \overset{5,5}\oplus E_7
\end{equation}
\begin{equation}
E_6 \overset{3,3}\oplus E_6
\end{equation}
\begin{equation}
E_6 \overset{3,4}\oplus E_6
\end{equation}
\begin{equation}
E_6 \overset{4,4}\oplus E_6
\end{equation}
\begin{equation}
E_6 \overset{3,5}\oplus E_6
\end{equation}
\begin{equation}
E_6 \overset{4,5}\oplus E_6
\end{equation}
\begin{equation}
E_6 \overset{3,3}\bigcirc E_6
\end{equation}
\begin{equation}
E_6 \oplus E_6 \overset{3,3}\oplus E_6
\end{equation}
\begin{equation}
E_6 \oplus E_6 \overset{3,4}\oplus E_6
\end{equation}
\begin{equation}
E_6 \oplus E_6 \overset{3,3}\bigcirc E_6
\end{equation}
\begin{equation}
E_6 \oplus E_6 \oplus E_6 \overset{3,3}\oplus E_6
\end{equation}
\begin{equation}
E_6 \oplus E_6 \oplus E_6 \overset{3,3}\bigcirc E_6
\end{equation}
\begin{equation}
D \overset{2,2}\oplus D^n\,,~~~~n=1,2
\end{equation}
\begin{equation}
D \overset{2,3}\oplus D
\end{equation}


The configurations with $E_7$ and $E_8$:
\begin{equation}
E_7^2 \oplus E_8^n\,,~~~~n=1,2,3,4
\end{equation}
\begin{equation}
E_7^n \oplus E_8\,,~~~~n=3,4,5,6,7
\end{equation}
\begin{equation}
E_7^2 \oplus E_8^n \oplus E_7\,,~~~n=1,2,3
\end{equation}
\begin{equation}
E_7^2 \oplus E_8^n \overset{5,5}{\oplus} E_7\,,~~~n=1,2,3
\end{equation}

The configurations with $E_6$ and $E_8$:
\begin{equation}
E_6^2 \oplus E_8^n\,,~~~~n=1,2,3
\end{equation}
\begin{equation}
E_6^n \oplus E_8\,,~~~~n=3,4,5,6,7
\end{equation}
\begin{equation}
E_6^2 \oplus E_8^n \oplus E_6 \,,~~~~n=1,2
\end{equation}
\begin{equation}
E_6^2 \oplus E_8 \overset{5,4}{\oplus} E_6
\end{equation}

The configurations with $E_6$ and $E_7$:
\begin{equation}
E_6 \overset{3,4}{\oplus} E_7^n\,,~~~~n=1,2,3
\end{equation}
\begin{equation}
E_6 \oplus E_7^n \ov{4,4}\op E_7\,,~~~~n=1,2,3
\end{equation}
\begin{equation}
E_6 \oplus E_7^n \overset{4,5}{\oplus} E_7\,,~~~~n=1,2
\end{equation}
\begin{equation}
E_6 \overset{3,5}{\oplus} E_7
\end{equation}
\begin{equation}
E_6 \overset{4,5}{\oplus} E_7
\end{equation}
\begin{equation}
E_6 \overset{5,4}{\oplus} E_7
\end{equation}
\begin{equation}
E_6 \overset{5,5}{\oplus} E_7
\end{equation}
\begin{equation}
E_6^2 \oplus E_7^n\,,~~~~n=1,2,3
\end{equation}
\begin{equation}
E_6^n \oplus E_7\,,~~~~n=3,4,5
\end{equation}
\begin{equation}
E_6^n \overset{3,4}{\oplus} E_7\,,~~~~n=2,3,4
\end{equation}
\begin{equation}
E_6^n \overset{3,5}{\oplus} E_7\,,~~~~n=2,3
\end{equation}
\begin{equation}
E_6 \overset{3,4}\oplus E_7^n \oplus E_6\,,~~~~n=1,2
\end{equation}
\begin{equation}
E_6 \overset{4,4}\oplus E_7 \oplus E_6
\end{equation}
\begin{equation}
E_6^2 \oplus E_7^n \oplus E_6\,,~~~~n=1,2
\end{equation}

The configurations with $E_6$, $E_7$, and $E_8$:
\begin{equation}
E_6^2 \oplus E_8^n \oplus E_7\,,~~~~n=1,2
\end{equation}
\begin{equation}
E_6^2 \oplus E_8^n \overset{5,5}\oplus E_7\,,~~~~n=1,2
\end{equation}
\begin{equation}
E_6 \oplus E_8^n \oplus E_7^2 \,,~~~~n=1,2,3
\end{equation}
\begin{equation}
E_6 \overset{4,5}\oplus E_8^n \oplus E_7^2 \,,~~~~n=1,2
\end{equation}
\begin{equation}
E_6 \oplus E_7 \oplus E_8^n \,,~~~~n=1,2
\end{equation}
\begin{equation}
E_6 \oplus E_7^n \oplus E_8 \,,~~~~n=2,3,4,5,6
\end{equation}
\begin{equation}
E_6 \oplus E_7 \oplus E_8 \oplus E_7 
\end{equation}
\begin{equation}
E_6 \oplus E_7 \oplus E_8 \overset{5,5}\oplus E_7 
\end{equation}
\begin{equation}
E_6 \oplus E_7 \oplus E_8 \oplus E_6
\end{equation}

The onfigurations with $D$ and $E_8$:
\begin{equation}
D^3 \oplus E_8^n  \,,~~~~n=1,2
\end{equation}
\begin{equation}
D^n \oplus E_8  \,,~~~~n=3,4,5,6,7,8
\end{equation}
\begin{equation}
D^3 \oplus E_8^n \oplus D  \,,~~~~n=1,2
\end{equation}

The configurations with $D$ and $E_7$:
\begin{equation}
D \overset{3,4}\oplus E_7
\end{equation}
\begin{equation}
D \overset{3,5}\oplus E_7
\end{equation}
\begin{equation}
D \overset{2,4}\oplus E_7^n\,,~~~~n=1,2
\end{equation}
\begin{equation}
D \oplus E_7^n \overset{4,4}\oplus E_7\,,~~~~n=1,2
\end{equation}
\begin{equation}
D \oplus E_7 \overset{4,5}\oplus E_7
\end{equation}
\begin{equation}
D^2 \oplus E_7^n  \,,~~~~n=1,2
\end{equation}
\begin{equation}
D^n \oplus E_7  \,,~~~~n=3,4,5
\end{equation}


The configurations with $D$ and $E_6$:
\begin{equation}
D \overset{2,3}\oplus E_6^n\,,~~~~n=1,2
\end{equation}
\begin{equation}
D \overset{3,3}\oplus E_6
\end{equation}
\begin{equation}
D \overset{3,3}\bigcirc E_6
\end{equation}
\begin{equation}
D \overset{2,4}\oplus E_6
\end{equation}
\begin{equation}
D \overset{3,4}\oplus E_6
\end{equation}
\begin{equation}
D \oplus E_6 \overset{3,3}\oplus E_6
\end{equation}
\begin{equation}
D \oplus E_6 \overset{3,3}\bigcirc E_6
\end{equation}
\begin{equation}
D^2 \oplus E_6^n  \,,~~~~n=1,2
\end{equation}
\begin{equation}
D \oplus D \overset{2,3}\oplus E_6
\end{equation}
\begin{equation}
D \oplus D \overset{2,4}\oplus E_6
\end{equation}
\begin{equation}
D^n \oplus E_6  \,,~~~~n=3,4
\end{equation}

The configurations with $D$, $E_7$, and $E_8$:
\begin{equation}
D \oplus E_7^n  \oplus E_8 \,,~~~~n=1,2,3,4,5
\end{equation}
\begin{equation}
D \oplus E_7  \oplus E_8 \oplus D
\end{equation}
\begin{equation}
E_7^2 \oplus E_8^n \oplus D \,,~~~~n=1,2,3,4
\end{equation}
\begin{equation}
E_7^3 \oplus E_8 \oplus D
\end{equation}
\begin{equation}
E_7^2 \oplus E_8^n \oplus D^2\,,~~~~n=1,2
\end{equation}
\begin{equation}
E_7 \oplus E_8 \oplus D^3
\end{equation}
\begin{equation}
E_7 \overset{5,5}\oplus E_8 \oplus D^3
\end{equation}


The configurations with $D$, $E_6$, and $E_8$:
\begin{equation}
D \oplus E_6^n  \oplus E_8 \,,~~~~n=1,2,3,4,5
\end{equation}
\begin{equation}
D \oplus E_6  \oplus E_8 \oplus D
\end{equation}
\begin{equation}
E_6^n \oplus E_8 \oplus D \,,~~~~n=2,3
\end{equation}
\begin{equation}
E_6 \oplus E_8 \oplus D^3
\end{equation}
\begin{equation}
E_6^2 \oplus E_8 \oplus D^2
\end{equation}

The configurations with $D$, $E_6$, and $E_7$:
\begin{equation}
D \oplus E_6^n  \oplus E_7 \,,~~~~n=1,2,3
\end{equation}
\begin{equation}
D \oplus E_6^n  \overset{3,4}\oplus E_7 \,,~~~~n=1,2
\end{equation}
\begin{equation}
E_6 \overset{3,4}\oplus E_7 \oplus D
\end{equation}
\begin{equation}
E_6^2 \oplus E_7 \oplus D 
\end{equation}
\begin{equation}
E_6 \oplus E_7 \oplus D^2 
\end{equation}

And finally, the configurations with $D$, $E_6$, $E_7$, and $E_8$:
\begin{equation}
D \oplus E_8^n \oplus E_7 \oplus E_6 \,,~~~~n=1,2
\end{equation}








\end{document}



==> Mathematica Files/output_template_file.txt <==
% !TEX TS-program = pdflatex
% !TEX encoding = UTF-8 Unicode

% This is a simple template for a LaTeX document using the "article" class.
% See "book", "report", "letter" for other types of document.

\documentclass[11pt]{article} % use larger type; default would be 10pt

\usepackage[utf8]{inputenc} % set input encoding (not needed with XeLaTeX)
\usepackage{amsmath}
\usepackage{float}

%%% Examples of Article customizations
% These packages are optional, depending whether you want the features they provide.
% See the LaTeX Companion or other references for full information.

%%% PAGE DIMENSIONS
\usepackage{geometry} % to change the page dimensions
\geometry{a4paper} % or letterpaper (US) or a5paper or....
% \geometry{margin=2in} % for example, change the margins to 2 inches all round
% \geometry{landscape} % set up the page for landscape
%   read geometry.pdf for detailed page layout information

\usepackage{graphicx} % support the \includegraphics command and options

% \usepackage[parfill]{parskip} % Activate to begin paragraphs with an empty line rather than an indent

%%% PACKAGES
\usepackage{booktabs} % for much better looking tables
\usepackage{array} % for better arrays (eg matrices) in maths
\usepackage{paralist} % very flexible & customisable lists (eg. enumerate/itemize, etc.)
\usepackage{verbatim} % adds environment for commenting out blocks of text & for better verbatim
\usepackage{subfig} % make it possible to include more than one captioned figure/table in a single float
% These packages are all incorporated in the memoir class to one degree or another...

%%% HEADERS & FOOTERS
\usepackage{fancyhdr} % This should be set AFTER setting up the page geometry
\pagestyle{fancy} % options: empty , plain , fancy
\renewcommand{\headrulewidth}{0pt} % customise the layout...
\lhead{}\chead{}\rhead{}
\lfoot{}\cfoot{\thepage}\rfoot{}

%%% SECTION TITLE APPEARANCE
\usepackage{sectsty}
\allsectionsfont{\sffamily\mdseries\upshape} % (See the fntguide.pdf for font help)
% (This matches ConTeXt defaults)

%%% ToC (table of contents) APPEARANCE
\usepackage[nottoc,notlof,notlot]{tocbibind} % Put the bibliography in the ToC
\usepackage[titles,subfigure]{tocloft} % Alter the style of the Table of Contents
\renewcommand{\cftsecfont}{\rmfamily\mdseries\upshape}
\renewcommand{\cftsecpagefont}{\rmfamily\mdseries\upshape} % No bold!
\newcommand{\ov}{\overset }
\newcommand{\op}{\oplus }

%%% END Article customizations

%%% The "real" document content comes below...

\title{Allowed $D$/$E$-series Conformal Bases}

\begin{document}

The following is the list of allowed bases with the specified side links and number of $D$/$E$ series nodes:

